Two-Screen Scattering in CRAFT FRBs

Temporal broadening is a commonly observed property of fast radio bursts (FRBs), associated with turbulent media which cause radiowave scattering. Similarly to dispersion, scattering is an important probe of the media along the line of sight to an FRB source, such as the circum-burst or circum-galactic mediums (CGM). Measurements of characteristic scattering times alone are insufficient to constrain the position of the dominant scattering media along the line of sight. However, where more than one scattering screen exists, Galactic scintillation can be leveraged to form strong constraints. We quantify the scattering and scintillation in 10 FRBs with 1) known host galaxies and redshifts and 2) captured voltage data enabling high-time resolution analysis. We find strong evidence for two screens in three cases. For FRBs 20190608B and 20210320C, we find evidence for scattering screens less than approximately 16.7 and 3000 kpc respectively, from their sources, consistent with the scattering occurring in the circum-burst environment, the host ISM (inter-stellar medium) or the CGM. For FRB 20201124A we find a low modulation index that evolves over the burst's scattering tail, indicating the presence of a scattering screen $\approx9$ kpc from the host, and excluding the circum-burst environment from potential scattering sites. By assuming that pulse broadening is contributed by the host galaxy ISM or circum-burst environment, the lack of observed scintillation in four FRBs in our sample suggests that existing models may be poor estimators of scattering times associated with the Milky Way's ISM, similar to the anomalously low scattering observed for FRB 20201124A.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
